TeV-peaked candidate BL Lac objects

BL Lac objects can be extreme in two ways: with their synchrotron emission, peaking beyond 1 keV in their spectral energy distribution, or with their gamma-ray emission, peaking at multi-TeV energies up to and beyond 10-20 TeV, like 1ES 0229+200. This second type of extreme BL Lacs --which we can name "TeV-peaked BL Lacs" is not well explained by the usual synchrotron self-Compton scenarios for BL Lacs. These sources are also important as probes for the intergalactic diffuse infrared background and cosmic magnetic fields, as well as possible sites of production of ultra-high-energy cosmic rays and neutrinos. However, all these studies are hindered by their still very limited number. Here I propose a new, simple criterium to select the best candidates for TeV observations, specifically aimed at this peculiar type of BL Lac objects by combining X-ray, gamma-ray and infrared data. It is based on the observation of a clustering towards a high X-ray to GeV gamma-ray flux ratio, and it does not rely on the radio flux or X-ray spectrum. This makes it suitable to find TeV-peaked sources also with very faint radio emission. Taking advantage of the Fermi all-sky gamma-ray survey applied to the ROMA-BZCAT and Sedentary Survey samples, I produce an initial list of 47 TeV-peaked candidates for observations with present and future air-Cherenkov telescopes.

==> data/README.dat <==
table2.dat              is the ascii version of Table 2
table2_ra.dat           is the ascii version of Table 2, sorted by RA 
table_strict12.dat      is the list of objects obtained with no cut on X-ray flux, but a stricter arx>=1.2

In all tables:
- where awx is undefined (e.g. no WISE or X-ray flux),  awx is set at  =-99.000    
- where there is no LAT 3LAC detection, the gamma-ray slope  gam3LAC is set at  = 1.70


==> data/table2.dat <==
          Name &            Other name & Redshift & Fx[0.1--2.4] & nuFnu_1GeV & nuFnu_1kev &   axg &   arx &     awx & sigma3FHL & sigma3LAC & gam3LAC & Sedentary
-------------- & --------------------- & -------- & ------------ & ---------- & ---------- & ----- & ----- & ------- & --------- & --------- & ------- & ---------
5BZBJ0123+3420 &          1ES 0120+340 &    0.272 &     6.14e-11 &   2.64e-13 &   1.79e-11 & 1.294 & 0.490 &   0.556 &       8.9 &       9.6 &    1.48 &         1
5BZBJ0325-1646 &              RBS 0421 &    0.291 &     5.87e-11 &   1.45e-12 &   1.71e-11 & 1.173 & 0.460 &   0.654 &      16.3 &      18.9 &    1.79 &         1
5BZBJ1031+5053 &          1ES 1028+511 &    0.361 &     5.58e-11 &   9.94e-13 &   1.63e-11 & 1.194 & 0.480 &   0.628 &      18.8 &      18.9 &    1.71 &         1
5BZBJ0441+1504 & SHBL J044127.4+150456 &    0.109 &     3.93e-11 &   9.34e-14 &   1.15e-11 & 1.345 & 0.450 &   0.529 &       0.0 &       0.0 &    1.70 &         2
5BZBJ0227+0202 &              RBS 0319 &    0.457 &     3.93e-11 &   1.10e-12 &   1.15e-11 & 1.168 & 0.500 &   0.596 &       6.9 &      11.1 &    2.04 &         1
5BZGJ0643+4214 &           B3 0639+423 &    0.089 &     3.18e-11 &   9.34e-14 &   9.28e-12 & 1.330 & 0.580 &   0.584 &       0.0 &       0.0 &    1.70 &         0
5BZBJ0509-0400 &          1ES 0507-040 &    0.304 &     2.70e-11 &   2.09e-13 &   7.88e-12 & 1.254 & 0.560 &   0.651 &       0.0 &       4.1 &    1.65 &         1
5BZBJ1417+2543 &              RBS 1366 &    0.237 &     2.70e-11 &   6.56e-13 &   7.88e-12 & 1.181 & 0.570 &   0.717 &      10.1 &       6.5 &    2.16 &         1
5BZBJ0930+4950 &          1ES 0927+500 &    0.187 &     2.69e-11 &   1.51e-13 &   7.85e-12 & 1.278 & 0.490 &   0.566 &       6.7 &       5.1 &    1.45 &         1
5BZBJ1422+5801 &          1ES 1421+582 &    0.635 &     2.50e-11 &   4.45e-13 &   7.29e-12 & 1.200 & 0.470 &   0.611 &       7.8 &       7.0 &    2.02 &         1
5BZGJ1504-0248 &      QUEST J1504-0248 &    0.217 &     2.46e-11 &   9.34e-14 &   7.18e-12 & 1.309 & 0.546 &   0.775 &       0.0 &       0.0 &    1.70 &         0
5BZGJ0425-0833 &       EXO 0423.4-0840 &    0.039 &     2.40e-11 &   9.34e-14 &   7.00e-12 & 1.311 & 0.614 &   0.706 &       0.0 &       0.0 &    1.70 &         0
5BZBJ1136+6737 &       RX J1136.5+6737 &    0.136 &     2.38e-11 &   7.11e-13 &   6.94e-12 & 1.161 & 0.540 &   0.734 &      14.5 &      15.3 &    1.72 &         1
5BZBJ0847+1133 &              RBS 0723 &    0.199 &     2.38e-11 &   6.21e-13 &   6.94e-12 & 1.170 & 0.520 &   0.695 &      11.6 &      10.5 &    1.74 &         1
5BZGJ2042+2426 &      RGB J2042.1+2426 &    0.104 &     2.32e-11 &   7.32e-13 &   6.77e-12 & 1.159 & 0.614 &   0.741 &       8.1 &       8.4 &    1.87 &         0
5BZBJ0314+0619 &              RBS 0400 &      --  &     2.29e-11 &   9.34e-14 &   6.68e-12 & 1.301 & 0.520 &   0.717 &       5.9 &       0.0 &    1.70 &         1
5BZBJ1456+5048 &              RBS 1444 &    0.479 &     2.21e-11 &   9.34e-14 &   6.45e-12 & 1.295 & 0.422 &   0.565 &       0.0 &       0.0 &    1.70 &         0
5BZBJ2357-1718 &              RBS 2066 &      --  &     2.14e-11 &   5.35e-13 &   6.24e-12 & 1.172 & 0.550 & -99.000 &       7.0 &       8.6 &    1.80 &         1
5BZBJ0837+1458 &  87GB 083437.4+150850 &    0.278 &     1.95e-11 &   9.34e-14 &   5.70e-12 & 1.291 & 0.572 &   0.724 &       0.0 &       0.0 &    1.70 &         0
5BZBJ0506-5435 &               RBS 621 &      --  &     1.69e-11 &   6.13e-13 &   5.51e-12 & 1.152 & 0.556 &   0.743 &      15.2 &      14.9 &    1.60 &         0
5BZBJ1535+5320 &          1ES 1533+535 &     0.89 &     1.79e-11 &   3.03e-13 &   5.22e-12 & 1.200 & 0.510 &   0.641 &       0.0 &       4.1 &    1.96 &         2
5BZBJ0244-5819 &               RBS 351 &    0.265 &     1.57e-11 &   4.39e-13 &   4.58e-12 & 1.163 & 0.631 &   0.765 &      11.1 &      10.4 &    1.70 &         0
5BZGJ1804+0042 &         RGB J1804+007 &     0.07 &     1.52e-11 &   9.34e-14 &   4.44e-12 & 1.277 & 0.695 &   0.776 &       0.0 &       0.0 &    1.70 &         0
5BZBJ0110-1255 &               RBS 161 &    0.234 &     1.51e-11 &   4.34e-13 &   4.41e-12 & 1.165 & 0.510 &   0.678 &       0.0 &       5.8 &    1.93 &         1
5BZBJ2343+3439 & SHBL J234333.8+344004 &    0.366 &     1.51e-11 &   3.70e-13 &   4.41e-12 & 1.171 & 0.550 &   0.679 &       8.9 &       6.8 &    1.75 &         1
5BZGJ1056+0252 &              RBS 0921 &    0.236 &     1.49e-11 &   9.34e-14 &   4.35e-12 & 1.272 & 0.440 & -99.000 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1516-1523 &        RXSJ15163-1523 &      --  &     1.46e-11 &   9.34e-14 &   4.26e-12 & 1.269 & 0.470 & -99.000 &       0.0 &       0.0 &    1.70 &         1
5BZBJ0018+2947 &              RBS 0042 &      0.1 &     1.43e-11 &   3.00e-13 &   4.17e-12 & 1.189 & 0.550 &   0.677 &       7.9 &       5.0 &    1.86 &         1
5BZBJ0216+2314 &              RBS 0298 &    0.288 &     1.40e-11 &   9.34e-14 &   4.08e-12 & 1.266 & 0.560 &   0.665 &       6.1 &       0.0 &    1.70 &         1
5BZBJ2138-2053 &              RBS 1769 &     0.29 &     1.33e-11 &   9.34e-14 &   3.88e-12 & 1.262 & 0.500 &   0.658 &       0.0 &       0.0 &    1.70 &         1
5BZBJ0503-1115 & SHBL J050335.3-111507 &      --  &     1.29e-11 &   9.34e-14 &   3.76e-12 & 1.260 & 0.490 &   0.627 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1848+4245 &         RGB J1848+427 &      --  &     1.28e-11 &   2.67e-13 &   3.73e-12 & 1.183 & 0.574 &   0.660 &       6.4 &       6.3 &    1.66 &         0
5BZBJ0014-5022 &              RBS 0032 &      --  &     1.23e-11 &   3.66e-13 &   3.59e-12 & 1.162 & 0.523 &   0.604 &       0.0 &       5.7 &    1.92 &         0
5BZBJ0140-0758 &              RBS 0231 &      --  &     1.19e-11 &   9.34e-14 &   3.47e-12 & 1.254 & 0.550 &   0.664 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1257+2412 &          1ES 1255+244 &    0.141 &     1.17e-11 &   9.34e-14 &   3.41e-12 & 1.257 & 0.520 &   0.667 &       0.0 &       0.0 &    1.70 &         1
5BZGJ0303+0554 &              RBS 0384 &    0.196 &     1.16e-11 &   9.34e-14 &   3.38e-12 & 1.255 & 0.560 &   0.750 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1021+1625 &        BZB J1021+1625 &      --  &     1.15e-11 &   9.34e-14 &   3.37e-12 & 1.252 & 0.540 &   0.695 &       0.0 &       0.0 &    1.70 &         0
5BZBJ1008+4705 &         RXJ10081+4705 &    0.343 &     1.13e-11 &   9.34e-14 &   3.30e-12 & 1.249 & 0.460 & -99.000 &       0.0 &       0.0 &    1.70 &         1
5BZBJ2123-1036 &         BZBJ2123-1036 &      --  &     1.08e-11 &   9.34e-14 &   3.15e-12 & 1.247 & 0.688 & -99.000 &       0.0 &       0.0 &    1.70 &         0
5BZBJ1237+3020 &         RXJ12370+3020 &      0.7 &     1.06e-11 &   9.34e-14 &   3.09e-12 & 1.238 & 0.470 & -99.000 &       0.0 &       0.0 &    1.70 &         2
5BZBJ0422+1950 &        MS 0419.3+1943 &    0.516 &     9.98e-12 &   9.34e-14 &   2.91e-12 & 1.237 & 0.500 &   0.726 &       0.0 &       0.0 &    1.70 &         1
5BZBJ2249-1300 &        RXSJ22491-1300 &      --  &     9.73e-12 &   9.34e-14 &   2.84e-12 & 1.240 & 0.490 & -99.000 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1319+1405 &         RGB J1319+140 &    0.573 &     9.33e-12 &   2.67e-13 &   2.72e-12 & 1.161 & 0.634 &   0.816 &       0.0 &       4.3 &    1.87 &         0
5BZBJ1536+0138 &        MS 1534.2+0148 &    0.311 &     8.82e-12 &   9.34e-14 &   2.57e-12 & 1.232 & 0.624 &   0.695 &       0.0 &       0.0 &    1.70 &         0
5BZBJ1636-1248 &        BZB J1636-1248 &    0.246 &     8.74e-12 &   9.34e-14 &   2.55e-12 & 1.233 & 0.570 &   0.730 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1140+1528 &        BZB J1140+1528 &    0.244 &     8.73e-12 &   8.41e-14 &   2.55e-12 & 1.236 & 0.640 &   0.821 &       7.3 &       5.2 &    1.40 &         0
5BZBJ1757+7033 &        MS 1757.7+7034 &    0.407 &     8.68e-12 &   2.11e-13 &   2.53e-12 & 1.170 & 0.520 &   0.747 &       5.6 &       5.5 &    1.71 &         1


==> data/table2_ra.dat <==
          Name &            Other name & Redshift & Fx[0.1--2.4] & nuFnu_1GeV & nuFnu_1kev &   axg &   arx &     awx & sigma3FHL & sigma3LAC & gam3LAC & Sedentary
-------------- & --------------------- & -------- & ------------ & ---------- & ---------- & ----- & ----- & ------- & --------- & --------- & ------- & ---------
5BZBJ0014-5022 &              RBS 0032 &      --  &     1.23e-11 &   3.66e-13 &   3.59e-12 & 1.162 & 0.523 &   0.604 &       0.0 &       5.7 &    1.92 &         0
5BZBJ0018+2947 &              RBS 0042 &      0.1 &     1.43e-11 &   3.00e-13 &   4.17e-12 & 1.189 & 0.550 &   0.677 &       7.9 &       5.0 &    1.86 &         1
5BZBJ0110-1255 &               RBS 161 &    0.234 &     1.51e-11 &   4.34e-13 &   4.41e-12 & 1.165 & 0.510 &   0.678 &       0.0 &       5.8 &    1.93 &         1
5BZBJ0123+3420 &          1ES 0120+340 &    0.272 &     6.14e-11 &   2.64e-13 &   1.79e-11 & 1.294 & 0.490 &   0.556 &       8.9 &       9.6 &    1.48 &         1
5BZBJ0140-0758 &              RBS 0231 &      --  &     1.19e-11 &   9.34e-14 &   3.47e-12 & 1.254 & 0.550 &   0.664 &       0.0 &       0.0 &    1.70 &         1
5BZBJ0216+2314 &              RBS 0298 &    0.288 &     1.40e-11 &   9.34e-14 &   4.08e-12 & 1.266 & 0.560 &   0.665 &       6.1 &       0.0 &    1.70 &         1
5BZBJ0227+0202 &              RBS 0319 &    0.457 &     3.93e-11 &   1.10e-12 &   1.15e-11 & 1.168 & 0.500 &   0.596 &       6.9 &      11.1 &    2.04 &         1
5BZBJ0244-5819 &               RBS 351 &    0.265 &     1.57e-11 &   4.39e-13 &   4.58e-12 & 1.163 & 0.631 &   0.765 &      11.1 &      10.4 &    1.70 &         0
5BZGJ0303+0554 &              RBS 0384 &    0.196 &     1.16e-11 &   9.34e-14 &   3.38e-12 & 1.255 & 0.560 &   0.750 &       0.0 &       0.0 &    1.70 &         1
5BZBJ0314+0619 &              RBS 0400 &      --  &     2.29e-11 &   9.34e-14 &   6.68e-12 & 1.301 & 0.520 &   0.717 &       5.9 &       0.0 &    1.70 &         1
5BZBJ0325-1646 &              RBS 0421 &    0.291 &     5.87e-11 &   1.45e-12 &   1.71e-11 & 1.173 & 0.460 &   0.654 &      16.3 &      18.9 &    1.79 &         1
5BZBJ0422+1950 &        MS 0419.3+1943 &    0.516 &     9.98e-12 &   9.34e-14 &   2.91e-12 & 1.237 & 0.500 &   0.726 &       0.0 &       0.0 &    1.70 &         1
5BZGJ0425-0833 &       EXO 0423.4-0840 &    0.039 &     2.40e-11 &   9.34e-14 &   7.00e-12 & 1.311 & 0.614 &   0.706 &       0.0 &       0.0 &    1.70 &         0
5BZBJ0441+1504 & SHBL J044127.4+150456 &    0.109 &     3.93e-11 &   9.34e-14 &   1.15e-11 & 1.345 & 0.450 &   0.529 &       0.0 &       0.0 &    1.70 &         2
5BZBJ0503-1115 & SHBL J050335.3-111507 &      --  &     1.29e-11 &   9.34e-14 &   3.76e-12 & 1.260 & 0.490 &   0.627 &       0.0 &       0.0 &    1.70 &         1
5BZBJ0506-5435 &               RBS 621 &      --  &     1.69e-11 &   6.13e-13 &   5.51e-12 & 1.152 & 0.556 &   0.743 &      15.2 &      14.9 &    1.60 &         0
5BZBJ0509-0400 &          1ES 0507-040 &    0.304 &     2.70e-11 &   2.09e-13 &   7.88e-12 & 1.254 & 0.560 &   0.651 &       0.0 &       4.1 &    1.65 &         1
5BZGJ0643+4214 &           B3 0639+423 &    0.089 &     3.18e-11 &   9.34e-14 &   9.28e-12 & 1.330 & 0.580 &   0.584 &       0.0 &       0.0 &    1.70 &         0
5BZBJ0837+1458 &  87GB 083437.4+150850 &    0.278 &     1.95e-11 &   9.34e-14 &   5.70e-12 & 1.291 & 0.572 &   0.724 &       0.0 &       0.0 &    1.70 &         0
5BZBJ0847+1133 &              RBS 0723 &    0.199 &     2.38e-11 &   6.21e-13 &   6.94e-12 & 1.170 & 0.520 &   0.695 &      11.6 &      10.5 &    1.74 &         1
5BZBJ0930+4950 &          1ES 0927+500 &    0.187 &     2.69e-11 &   1.51e-13 &   7.85e-12 & 1.278 & 0.490 &   0.566 &       6.7 &       5.1 &    1.45 &         1
5BZBJ1008+4705 &         RXJ10081+4705 &    0.343 &     1.13e-11 &   9.34e-14 &   3.30e-12 & 1.249 & 0.460 & -99.000 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1021+1625 &        BZB J1021+1625 &      --  &     1.15e-11 &   9.34e-14 &   3.37e-12 & 1.252 & 0.540 &   0.695 &       0.0 &       0.0 &    1.70 &         0
5BZBJ1031+5053 &          1ES 1028+511 &    0.361 &     5.58e-11 &   9.94e-13 &   1.63e-11 & 1.194 & 0.480 &   0.628 &      18.8 &      18.9 &    1.71 &         1
5BZGJ1056+0252 &              RBS 0921 &    0.236 &     1.49e-11 &   9.34e-14 &   4.35e-12 & 1.272 & 0.440 & -99.000 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1136+6737 &       RX J1136.5+6737 &    0.136 &     2.38e-11 &   7.11e-13 &   6.94e-12 & 1.161 & 0.540 &   0.734 &      14.5 &      15.3 &    1.72 &         1
5BZBJ1140+1528 &        BZB J1140+1528 &    0.244 &     8.73e-12 &   8.41e-14 &   2.55e-12 & 1.236 & 0.640 &   0.821 &       7.3 &       5.2 &    1.40 &         0
5BZBJ1237+3020 &         RXJ12370+3020 &      0.7 &     1.06e-11 &   9.34e-14 &   3.09e-12 & 1.238 & 0.470 & -99.000 &       0.0 &       0.0 &    1.70 &         2
5BZBJ1257+2412 &          1ES 1255+244 &    0.141 &     1.17e-11 &   9.34e-14 &   3.41e-12 & 1.257 & 0.520 &   0.667 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1319+1405 &         RGB J1319+140 &    0.573 &     9.33e-12 &   2.67e-13 &   2.72e-12 & 1.161 & 0.634 &   0.816 &       0.0 &       4.3 &    1.87 &         0
5BZBJ1417+2543 &              RBS 1366 &    0.237 &     2.70e-11 &   6.56e-13 &   7.88e-12 & 1.181 & 0.570 &   0.717 &      10.1 &       6.5 &    2.16 &         1
5BZBJ1422+5801 &          1ES 1421+582 &    0.635 &     2.50e-11 &   4.45e-13 &   7.29e-12 & 1.200 & 0.470 &   0.611 &       7.8 &       7.0 &    2.02 &         1
5BZBJ1456+5048 &              RBS 1444 &    0.479 &     2.21e-11 &   9.34e-14 &   6.45e-12 & 1.295 & 0.422 &   0.565 &       0.0 &       0.0 &    1.70 &         0
5BZGJ1504-0248 &      QUEST J1504-0248 &    0.217 &     2.46e-11 &   9.34e-14 &   7.18e-12 & 1.309 & 0.546 &   0.775 &       0.0 &       0.0 &    1.70 &         0
5BZBJ1516-1523 &        RXSJ15163-1523 &      --  &     1.46e-11 &   9.34e-14 &   4.26e-12 & 1.269 & 0.470 & -99.000 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1535+5320 &          1ES 1533+535 &     0.89 &     1.79e-11 &   3.03e-13 &   5.22e-12 & 1.200 & 0.510 &   0.641 &       0.0 &       4.1 &    1.96 &         2
5BZBJ1536+0138 &        MS 1534.2+0148 &    0.311 &     8.82e-12 &   9.34e-14 &   2.57e-12 & 1.232 & 0.624 &   0.695 &       0.0 &       0.0 &    1.70 &         0
5BZBJ1636-1248 &        BZB J1636-1248 &    0.246 &     8.74e-12 &   9.34e-14 &   2.55e-12 & 1.233 & 0.570 &   0.730 &       0.0 &       0.0 &    1.70 &         1
5BZBJ1757+7033 &        MS 1757.7+7034 &    0.407 &     8.68e-12 &   2.11e-13 &   2.53e-12 & 1.170 & 0.520 &   0.747 &       5.6 &       5.5 &    1.71 &         1
5BZGJ1804+0042 &         RGB J1804+007 &     0.07 &     1.52e-11 &   9.34e-14 &   4.44e-12 & 1.277 & 0.695 &   0.776 &       0.0 &       0.0 &    1.70 &         0
5BZBJ1848+4245 &         RGB J1848+427 &      --  &     1.28e-11 &   2.67e-13 &   3.73e-12 & 1.183 & 0.574 &   0.660 &       6.4 &       6.3 &    1.66 &         0
5BZGJ2042+2426 &      RGB J2042.1+2426 &    0.104 &     2.32e-11 &   7.32e-13 &   6.77e-12 & 1.159 & 0.614 &   0.741 &       8.1 &       8.4 &    1.87 &         0
5BZBJ2123-1036 &         BZBJ2123-1036 &      --  &     1.08e-11 &   9.34e-14 &   3.15e-12 & 1.247 & 0.688 & -99.000 &       0.0 &       0.0 &    1.70 &         0
5BZBJ2138-2053 &              RBS 1769 &     0.29 &     1.33e-11 &   9.34e-14 &   3.88e-12 & 1.262 & 0.500 &   0.658 &       0.0 &       0.0 &    1.70 &         1
5BZBJ2249-1300 &        RXSJ22491-1300 &      --  &     9.73e-12 &   9.34e-14 &   2.84e-12 & 1.240 & 0.490 & -99.000 &       0.0 &       0.0 &    1.70 &         1
5BZBJ2343+3439 & SHBL J234333.8+344004 &    0.366 &     1.51e-11 &   3.70e-13 &   4.41e-12 & 1.171 & 0.550 &   0.679 &       8.9 &       6.8 &    1.75 &         1
5BZBJ2357-1718 &              RBS 2066 &      --  &     2.14e-11 &   5.35e-13 &   6.24e-12 & 1.172 & 0.550 & -99.000 &       7.0 &       8.6 &    1.80 &         1


==> data/table_strict12.dat <==
          Name &            Other name & Redshift & Fx[0.1--2.4] & nuFnu_1GeV & nuFnu_1kev &   axg &   arx &     awx & sigma3FHL & sigma3LAC & gam3LAC &  Sedentary 
-------------- & --------------------- & -------- & ------------ & ---------- & ---------- & ----- & ----- & ------- & --------- & --------- & ------- &  --------- 
5BZBJ0123+3420 &          1ES 0120+340 &    0.272 &     6.14e-11 &   2.64e-13 &   1.79e-11 & 1.294 & 0.490 &   0.556 &       8.9 &       9.6 &    1.48 & 	  1 
5BZBJ0441+1504 & SHBL J044127.4+150456 &    0.109 &     3.93e-11 &   9.34e-14 &   1.15e-11 & 1.345 & 0.450 &   0.529 &       0.0 &       0.0 &    1.70 & 	  2 
5BZGJ0643+4214 &           B3 0639+423 &    0.089 &     3.18e-11 &   9.34e-14 &   9.28e-12 & 1.330 & 0.580 &   0.584 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ0509-0400 &          1ES 0507-040 &    0.304 &     2.70e-11 &   2.09e-13 &   7.88e-12 & 1.254 & 0.560 &   0.651 &       0.0 &       4.1 &    1.65 & 	  1 
5BZBJ0930+4950 &          1ES 0927+500 &    0.187 &     2.69e-11 &   1.51e-13 &   7.85e-12 & 1.278 & 0.490 &   0.566 &       6.7 &       5.1 &    1.45 & 	  1 
5BZGJ1504-0248 &      QUEST J1504-0248 &    0.217 &     2.46e-11 &   9.34e-14 &   7.18e-12 & 1.309 & 0.546 &   0.775 &       0.0 &       0.0 &    1.70 & 	  0 
5BZGJ0425-0833 &       EXO 0423.4-0840 &    0.039 &     2.40e-11 &   9.34e-14 &   7.00e-12 & 1.311 & 0.614 &   0.706 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ0314+0619 &              RBS 0400 &     --   &     2.29e-11 &   9.34e-14 &   6.68e-12 & 1.301 & 0.520 &   0.717 &       5.9 &       0.0 &    1.70 & 	  1 
5BZBJ1456+5048 &              RBS 1444 &    0.479 &     2.21e-11 &   9.34e-14 &   6.45e-12 & 1.295 & 0.422 &   0.565 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ0837+1458 &  87GB 083437.4+150850 &    0.278 &     1.95e-11 &   9.34e-14 &   5.70e-12 & 1.291 & 0.572 &   0.724 &       0.0 &       0.0 &    1.70 & 	  0 
5BZGJ1804+0042 &         RGB J1804+007 &     0.07 &     1.52e-11 &   9.34e-14 &   4.44e-12 & 1.277 & 0.695 &   0.776 &       0.0 &       0.0 &    1.70 & 	  0 
5BZGJ1056+0252 &              RBS 0921 &    0.236 &     1.49e-11 &   9.34e-14 &   4.35e-12 & 1.272 & 0.440 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1516-1523 &        RXSJ15163-1523 &     --   &     1.46e-11 &   9.34e-14 &   4.26e-12 & 1.269 & 0.470 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ0216+2314 &              RBS 0298 &    0.288 &     1.40e-11 &   9.34e-14 &   4.08e-12 & 1.266 & 0.560 &   0.665 &       6.1 &       0.0 &    1.70 & 	  1 
5BZBJ2138-2053 &              RBS 1769 &     0.29 &     1.33e-11 &   9.34e-14 &   3.88e-12 & 1.262 & 0.500 &   0.658 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ0503-1115 & SHBL J050335.3-111507 &     --   &     1.29e-11 &   9.34e-14 &   3.76e-12 & 1.260 & 0.490 &   0.627 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ0140-0758 &              RBS 0231 &     --   &     1.19e-11 &   9.34e-14 &   3.47e-12 & 1.254 & 0.550 &   0.664 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1257+2412 &          1ES 1255+244 &    0.141 &     1.17e-11 &   9.34e-14 &   3.41e-12 & 1.257 & 0.520 &   0.667 &       0.0 &       0.0 &    1.70 & 	  1 
5BZGJ0303+0554 &              RBS 0384 &    0.196 &     1.16e-11 &   9.34e-14 &   3.38e-12 & 1.255 & 0.560 &   0.750 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1021+1625 &        BZB J1021+1625 &     --   &     1.15e-11 &   9.34e-14 &   3.37e-12 & 1.252 & 0.540 &   0.695 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ1008+4705 &         RXJ10081+4705 &    0.343 &     1.13e-11 &   9.34e-14 &   3.30e-12 & 1.249 & 0.460 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ2123-1036 &         BZBJ2123-1036 &     --   &     1.08e-11 &   9.34e-14 &   3.15e-12 & 1.247 & 0.688 & -99.000 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ1237+3020 &         RXJ12370+3020 &      0.7 &     1.06e-11 &   9.34e-14 &   3.09e-12 & 1.238 & 0.470 & -99.000 &       0.0 &       0.0 &    1.70 & 	  2 
5BZBJ0422+1950 &        MS 0419.3+1943 &    0.516 &     9.98e-12 &   9.34e-14 &   2.91e-12 & 1.237 & 0.500 &   0.726 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ2249-1300 &        RXSJ22491-1300 &     --   &     9.73e-12 &   9.34e-14 &   2.84e-12 & 1.240 & 0.490 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1536+0138 &        MS 1534.2+0148 &    0.311 &     8.82e-12 &   9.34e-14 &   2.57e-12 & 1.232 & 0.624 &   0.695 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ1636-1248 &        BZB J1636-1248 &    0.246 &     8.74e-12 &   9.34e-14 &   2.55e-12 & 1.233 & 0.570 &   0.730 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1140+1528 &        BZB J1140+1528 &    0.244 &     8.73e-12 &   8.41e-14 &   2.55e-12 & 1.236 & 0.640 &   0.821 &       7.3 &       5.2 &    1.40 & 	  0 
5BZBJ0058+1723 &         RXJ00582+1723 &     --   &     8.38e-12 &   9.34e-14 &   2.44e-12 & 1.229 & 0.510 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZGJ2308-2219 &         MS2306.1-2236 &    0.137 &     8.29e-12 &   9.34e-14 &   2.42e-12 & 1.232 & 0.490 &   0.709 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1211+2242 &      1RXSJ121158.1+22 &    0.453 &     8.25e-12 &   9.34e-14 &   2.41e-12 & 1.224 & 0.560 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ0749+7451 &        RXSJ07494+7451 &    0.607 &     8.14e-12 &   9.34e-14 &   2.38e-12 & 1.220 & 0.611 &   0.772 &       0.0 &       0.0 &    1.70 & 	  0 
5BZGJ1145-0340 &      SHBLJ114535.8-03 &    0.167 &     7.96e-12 &   9.34e-14 &   2.32e-12 & 1.228 & 0.560 &   0.669 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1258-0447 &        RXSJ12587-0447 &    0.586 &     7.93e-12 &   9.34e-14 &   2.31e-12 & 1.219 & 0.470 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZGJ0912+1555 &      1RXSJ091230.8+15 &    0.212 &     7.69e-12 &   1.24e-13 &   2.24e-12 & 1.200 & 0.607 & -99.000 &       5.9 &       5.5 &    1.40 & 	  0 
5BZBJ1111+3452 &      ROXAJ111131.2+34 &    0.212 &     7.05e-12 &   9.34e-14 &   2.06e-12 & 1.218 & 0.520 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1123+7229 &      1RXSJ112349.2+72 &     --   &     6.98e-12 &   1.09e-13 &   2.04e-12 & 1.202 & 0.540 &   0.712 &       6.2 &       4.7 &    1.59 & 	  1 
5BZBJ1302+5056 &        RXSJ13029+5056 &     --   &     6.87e-12 &   9.34e-14 &   2.00e-12 & 1.214 & 0.471 & -99.000 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ0201+0034 &         MS0158.5+0019 &    0.298 &     6.85e-12 &   9.34e-14 &   2.00e-12 & 1.214 & 0.540 &   0.756 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ0323+0717 &      1RXSJ032350.5+07 &     --   &     6.69e-12 &   9.34e-14 &   1.95e-12 & 1.212 & 0.480 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1631+4217 &         RXJ16313+4217 &    0.467 &     6.59e-12 &   9.34e-14 &   1.92e-12 & 1.208 & 0.510 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZGJ0916+5238 &         RXJ09168+5238 &     0.19 &     6.51e-12 &   9.34e-14 &   1.90e-12 & 1.213 & 0.665 &   0.809 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ1253+3826 &       FIRSTJ1253+3826 &    0.371 &     6.45e-12 &   9.34e-14 &   1.88e-12 & 1.208 & 0.490 &   0.691 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ0421-0629 &         2E0419.1-0635 &    0.391 &     6.45e-12 &   9.34e-14 &   1.88e-12 & 1.208 & 0.560 &   0.710 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1057+2303 &      SDSSJ105723.09+2 &    0.379 &     6.41e-12 &   9.34e-14 &   1.87e-12 & 1.208 & 0.520 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZGJ1350+0940 &        RXSJ13503+0940 &    0.133 &     6.36e-12 &   9.34e-14 &   1.85e-12 & 1.213 & 0.763 &   0.841 &       0.0 &       0.0 &    1.70 & 	  0 
5BZGJ1449+2746 &          B2.2 1447+27 &    0.227 &     6.34e-12 &   9.34e-14 &   1.85e-12 & 1.210 & 0.681 &   0.840 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ1605+5421 &      SHBLJ160518.5+54 &    0.212 &     6.26e-12 &   9.34e-14 &   1.83e-12 & 1.210 & 0.520 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ1325-3001 &           1ES1322-297 &     --   &     6.26e-12 &   9.34e-14 &   1.83e-12 & 1.208 & 0.477 & -99.000 &       0.0 &       0.0 &    1.70 & 	  0 
5BZGJ2238-3940 &        RXSJ22382-3940 &    0.251 &     6.21e-12 &   9.34e-14 &   1.81e-12 & 1.208 & 0.570 &   0.720 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ0934-1721 &      1RXSJ093430.2-17 &     --   &     6.16e-12 &   9.34e-14 &   1.80e-12 & 1.206 & 0.615 &   0.798 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ0909+3106 &            B2 0906+31 &    0.272 &     6.10e-12 &   9.34e-14 &   1.78e-12 & 1.206 & 0.688 &   0.843 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ1234-3856 &       SHBLJ12342-3856 &    0.236 &     6.10e-12 &   9.34e-14 &   1.78e-12 & 1.207 & 0.510 & -99.000 &       0.0 &       0.0 &    1.70 & 	  1 
5BZBJ2350-0559 &         RXSJ23503-059 &    0.515 &     6.09e-12 &   9.34e-14 &   1.78e-12 & 1.201 & 0.598 & -99.000 &       0.0 &       0.0 &    1.70 & 	  0 
5BZGJ1326+1229 &      1RXSJ132617.7+12 &    0.204 &     5.83e-12 &   9.34e-14 &   1.70e-12 & 1.205 & 0.647 &   0.810 &       0.0 &       0.0 &    1.70 & 	  0 
5BZBJ0429-3236 &      1RXSJ042900.5-32 &     --   &     5.81e-12 &   9.34e-14 &   1.70e-12 & 1.202 & 0.530 &   0.695 &       0.0 &       0.0 &    1.70 & 	  1 

